Speculative Beam Search for Simultaneous Translation

Beam search is universally used in full-sentence translation but its application to simultaneous translation remains non-trivial, where output words are committed on the fly. In particular, the recently proposed wait-k policy (Ma et al., 2019a) is a simple and effective method that (after an initial wait) commits one output word on receiving each input word, making beam search seemingly impossible. To address this challenge, we propose a speculative beam search algorithm that hallucinates several steps into the future in order to reach a more accurate decision, implicitly benefiting from a target language model. This makes beam search applicable for the first time to the generation of a single word in each step. Experiments over diverse language pairs show large improvements over previous work.

==> rebuttal.txt <==
# General Response

Dear reviewers, 

We appreciate all your valuable comments and suggestions for our paper. We will revise our paper based on your suggestions.   


# Review 1

1. only evaluated on Chinese to English translation?: We did perform experiments on De <-> En which are included in the submitted supplemental material section and also show large improvements over baselines. We will include them in the revised main text.

2. how often is the output different between beam search an no beam search?: We did experiments calculating the rate of different greedy word and the final selected word by using SBS. The number is around 15% with different k, beam size 5 and speculative window size 5. We plan to include detailed results in the revision.

3. Why suggest b=5 and w=3?: We suggest b=5 and w=3 because the models achieves relatively high accuracy with different k. As discussed in line 292-294, we search the best b and w for each model on dev-set and apply them on test-set.

4. Adaptive schedules there seems to be nearly no difference between conventional beam search and SBS?: SBS achieves smaller improvement on adaptive policy models compared with conventional beam search because the policy either writes several words at once of nothing. In this case conventional beam search already shows large improvement.

5. more detailed analysis: We will include some more experiments in the revision. For example, we did SBS over full sentence translation and also observe huge improvement over greedy decoding.

# Review 2

1. why the beam search method cannot perform on simultaneous translation?: Yes, we can use conventional beam search on consecutive k-step writes on the fixed policy you just mentioned. We …

2. "differences between red part (wait-k) and blue part (test-time wait-k)": Wait-k models adopt wait-k policy in both training-time and test-time, while test-time wait-k uses full sentence training models but decoded with wait-k policy in test-time. We'll introduce more details in the revision.


# Review 3
1. "AP metric": We will introduce more details about AP in the revision.

2. "is that b=5 w=3 is used for figure 3": As discussed in line 292-294, "we search the best b and w for each model on dev-set and apply them on test-set" in Figure 3. We suggest b=5 and w=3 because this setting perform relatively good in most cases.

3. "wait-k and Test-time wiat-k": Wait-k models adopt wait-k policy in both training-time and test-time, while test-time wait-k uses full sentence training models but decoded with wait-k policy in test-time. We’ll introduce more details of them in the revision.

4. Figure 4 wait-k should be the same numbers as figure 3?: Yes, the results of wait-k in Figure 4 is the same as those in Figure 3. We will label the ks and try to put them in the same x-axis scale in the revision.

5. why Adaptive CW methods are lower than wait-k?: This observation is the same as the STACL paper. There are two main reasons. First, the adaptive models rely on conventional full-sentence MT models while wait-k models are trained in incremental settings. Second, we observe that the reinforcement learning of adaptive models is quite brittle while the wait-k training is very robust.

6. How is actual run-time affected by SBS?: It is true that SBS decoding will be slower than greedy since the model will re-decode words in window size times. However, it is acceptable in our experiment by running this algorithm with streaming speech to text translation even on a laptop CPU. 

==> rebuttal_mingbo_revised.txt <==
Reviewer #1:
1. Evalution languages:
Actually we also included DE<->EN experiments in the supplemental material. We will move this to the main text when one more page is allowed in the final version.

2. Difference between greedy and beam search:
Based on our experiment, in wait-1 translation mode, when the beam size is 5 and the speculative window is 2, the revision rate is 18%. We plan to include this analysis in the revision.

3. Why we suggest b=5 and w=3?:
Please see response #1 in the General Response Section as Reviewer #2 had a similar question.

4. Less performance improvement in adaptive schedules:
In adaptive schedules, the chunk size is usually around 5 words which is much larger than fixed wait-k policy (average chunk size is around 1). Therefore, the conventional beam search sets a very strong baseline.

5. More analysis:
We also conducted several experiments in full sentence translation with our proposed method (will include in revision), and we always saw significant improvements over greedy decoding. We hypothesize that the SBS is capable of generating more fluent sentences with the consideration of future following words by looking ahead with a few steps.

Reviewer #2:
1. Why conventional beam search method is not applicable to simultaneous translation?
In the original wait-k model, which only commits one word at a time before source finishes (due to latency constraint), the conventional beam search is not applicable for single step search.

2. Difference between wait-k and test-time wait-k:
Please see Response #2 in the General Response Section since Reviewer #3 had a similar question.

Reviewer #3:
1. "AP metric":
We will add more details about AP in the revision.

2. "is that b=5 w=3 is used for figure 3":
Please see Response #1 in the General Response Section since Reviewer #1 had a similar question.

3. Difference between wait-k and test-time wait-k:
Please see Response #2 in the General Response Section since Reviewer #2 had a similar question.

4. Figure 4 wait-k should be the same numbers as figure 3?:
Yes, the results of wait-k in Figure 4 is the same as those in Figure 3. We will label the k's and try to put them in the same x-axis scale in the revision.

5. why Adaptive CW methods are lower than wait-k?:
This observation agrees with Ma et al. (2018). There are two main reasons:
First, the adaptive models rely on conventional full-sentence MT models while wait-k models are trained in incremental settings.
Second, we observe that the reinforcement learning of adaptive models is quite brittle while the wait-k training is very robust.

6. How is actual run-time affected by SBS?:
It is true that SBS decoding will be slower than greedy since the model will re-decode words in window size times. However, Transformer-based MT decoder is very efficient even with CPU computation. In our own demo, these re-decoding is very fast with streaming speech to text translation. We will also include the decoding speed analysis in revision.

General:
For questions shared among reviewers:

Question from Review #1 and #3
1. "b=5 and w=3 are used for figure 3":
We have tested different values for b and w (page 3, lines 285-286) on dev set, based on our experience, we found that the b=5/w=3 setting achieves relatively high accuracy with different k.

Question from Review #2 and #3
2. Difference between wait-k and test-time wait-k:
The difference between these two has been introduced in section 3.1 in Ma et al. (2018). Test-time wait-k decodes in a prefix-to-prefix fashion with a conventional full-sentence translation model, while wait-k trains a truly simultaneous translation model in a prefix-to-prefix fashion.

